Improving the Reliability of Cable Broadband Networks via Proactive Network Maintenance

Cable broadband networks are one of the few "last-mile" broadband technologies widely available in the U.S. Unfortunately, they have poor reliability after decades of deployment. The cable industry proposed a framework called Proactive Network Maintenance (PNM) to diagnose the cable networks. However, there is little public knowledge or systematic study on how to use these data to detect and localize cable network problems. Existing tools in the public domain have prohibitive high false-positive rates. In this paper, we propose CableMon, the first public-domain system that applies machine learning techniques to PNM data to improve the reliability of cable broadband networks. CableMon tackles two key challenges faced by cable ISPs: accurately detecting failures, and distinguishing whether a failure occurs within a network or at a subscriber's premise. CableMon uses statistical models to generate features from time series data and uses customer trouble tickets as hints to infer abnormal/failure thresholds for these generated features. Further, CableMon employs an unsupervised learning model to group cable devices sharing similar anomalous patterns and effectively identify impairments that occur inside a cable network and impairments occur at a subscriber's premise, as these two different faults require different types of technical personnel to repair them. We use eight months of PNM data and customer trouble tickets from an ISP and experimental deployment to evaluate CableMon's performance. Our evaluation results show that CableMon can effectively detect and distinguish failures from PNM data and outperforms existing public-domain tools.

==> editor-letter.txt <==
Dear Editor-in-Chief, Associate Editors, and Reviewers,

We are pleased to submit our manuscript titled "Improving the
Reliability of Cable Broadband Networks via Proactive Network
Maintenance" to your prestigious journal, IEEE/ACM Transactions on
Networking, for consideration for publication.

The work presented in this submission systematically addresses the
problem of using performance data collected from end users'
cable modems and cable headends to diagnose performance issues in
cable broadband networks. We collaborated with CableLabs and a cable ISP,
and developed novel algorithms and systems that have been shown to be
effective in practice. To the best of our knowledge, this work is the
first large-scale public study on improving the reliability of cable
broadband networks with a data-driven approach. 

Parts of the results from this work appeared in a conference paper at
NSDI' 20
(https://www.usenix.org/conference/nsdi20/presentation/hu-jiyao). However,
the conference submission only included algorithms and results for
fault detection. In this extended version, we include results for
fault diagnosis. Specifically, we addressed the issue of
differentiating whether a fault occurs in a subscriber's premises or
inside the network. Distinguishing between these two types of
faults is important as an ISP must dispatch different repair crews
to fix different types of faults. A wrong diagnosis wastes operational
resources and elongates failure recovery times.

Specifically, we primarily describe the design and evaluation of the new anomaly
clustering system in the following sections of the submitted manuscript:
Section II.B, last three paragraphs of Section III.C, Section IV.E,
and Section V.D.

We believe that this manuscript is appropriate for ToN and would
appreciate your prompt review of its content. We look forward to your
response and are available to answer any questions you might have
regarding our submission.

Sincerely,

Jiyao Hu, Zhenyu Zhou, and Xiaowei Yang




